Designing NLP-based solutions for requirements variability management: experiences from a design science study at Visma

Context and motivation: In this industry-academia collaborative project, a team of researchers, supported by a software architect, business analyst, and test engineer explored the challenges of requirement variability in a large business software development company. Question/problem: Following the design science paradigm, we studied the problem of requirements analysis and tracing in the context of contractual documents, with a specific focus on managing requirements variability. This paper reports on the lessons learned from that experience, highlighting the strategies and insights gained in the realm of requirements variability management. Principal ideas/results: This experience report outlines the insights gained from applying design science in requirements engineering research in industry. We show and evaluate various strategies to tackle the issue of requirement variability. Contribution: We report on the iterations and how the solution development evolved in parallel with problem understanding. From this process, we derive five key lessons learned to highlight the effectiveness of design science in exploring solutions for requirement variability in contract-based environments.

==> evaluation_criteria.txt <==
Experience report papers (12 pages incl. references) describe retrospective reports on experiences in applying RE techniques in practice, or addressing RE problems in real-world contexts. These papers focus on reporting the experience in a narrative form, and give prominence to the lessons learned by the authors and/or by the participants.

Review Criteria (in order of relevance):

    - Relevance of the Application: is the application context in which the experience is carried out interesting for the RE public? Is the application context sufficiently representative? To what extent is the paper reporting a real-world experience involving practitioners? Is the experience credible?
    - Relevance of Lessons Learned: are the lessons learned sufficiently insightful? Did the authors report convincing evidence, also anecdotal, to justify the lessons learned?
    - Potential for Discussion: will the presentation of the paper raise discussion at the REFSQ conference? To what extent can REFSQ participants take inspiration to develop novel solutions based on the reported experience? To what extent can REFSQ participants take inspiration to perform sound empirical evaluations based on the reported experience?
    - Novelty: is the context of the study in line with the current RE practice? Does the study report on a contemporary problem that RE practitioners and researchers typically face?
    Presentation: is the application context clearly presented? Are the lessons learned clearly described? To what extent can the content of the paper be understood by the general RE public?

%\section{Lessons Learned}
% Example papers from REFSQ 2023 (where the new paper type was introduced):
% https://link.springer.com/book/10.1007/978-3-031-29786-1?page=2#toc
% -> There are 5 papers in the "RE in practice" section.

% 1) Authoring, Analyzing, and Monitoring Requirements for a Lift-Plus-Cruise Aircraft
% [Question/problem] In this paper, we report on our experience in requirements creation and analysis, as well as run-time monitor generation using the Formal Requirement Elicitation Tool (FRET), on an industrial case study for a Lift-Plus-Cruise concept aircraft.

% Has lessons learned section? Yes


% 2) Knowns and Unknowns: An Experience Report on Discovering Tacit Knowledge of Maritime Surveyors
% [Results] This report presents experiences from DNV, a global leader providing maritime services who are renewing an information system to support its expert users. We draw on several data sources, covering insights from both developers and users. The data were collected through 9 interviews with users and developers, and over 80 h of observation of prospective users in the maritime domain. We capture ‘knowns’ and ‘unknowns’ from both developers and users, and highlight the importance of observational studies.

% Has lessons learned section? No


% Could be used in related work. We did applied cognitive task analysis in iteration 2, which is a mean to elicit tacit knowledge from experts, analogous to the observational study described in this paper.

% 3) Feel It, Code It: Emotional Goal Modelling for Gender-Inclusive Design
% Question/problem: In this paper, we investigate the use of emotional goal models to act as a link between organisational and personal values.

% Has lessons learned section? Yes

% 4) A Product Owner’s Navigation in Power Imbalance Between Business and IT: An Experience Report
% [Contribution] Not only do agile technical teams need feedback from their product owner, the product owner also needs meaningful, effective feedback from the teams. Our experience report shows how this can be improved by the introduction of an IT product owner when the organization otherwise has insufficient focus on certain important dynamics of software engineering.

% Has lessons learned section? Yes

% 5) Eliciting Security Requirements – An Experience Report
% [Principal ideas/results] In this paper, we report our experiences and lessons learned from threat modeling workshops that we conducted with industry partners from the domains of industrial automation, health care, smart home, and automotive.

% Has lessons learned section? Yes
